Long term radio and X-ray evolution of the magnetar Swift J1818.0-1607

We report on the the long term monitoring campaign of the seemingly youngest magnetar Swift~J1818.0-1607 at radio and X-ray wavelengths over a span of one year. We obtained a coherent timing solution for the magnetar over the same time span. The frequency derivative of the magnetar shows systematic variation with the values oscillating about a mean value of $-$1.37$\times$10$^{-11}$ Hz s$^{-1}$. The magnitude of the variation in the frequency derivative reduces with time before converging on the mean value. We were able to identify four states in the spin-frequency derivative that were quantified by the amount of modulation about the mean value and the transition between these states seem to be correlated with the change in the radio emission of the magnetar while no correlation is seen in the average radio profile variability on a shorter timescale (days). The 0.5--12 keV X-ray flux shows a monotonic decrease that can be attributed to thermal emission from a hot-spot on the surface of the neutron star that is reducing in size. Such decrease is consistent with what is seen in other magnetars. The potential correlation between the radio emission mode and the behaviour of the spin-down rate hints to a global change in the magnetopshere of the magnetar akin to the correlation seen in a subset of mode-changing radio pulsars and suggests a physical link between the two sub-populations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
